EP250108a/SN2025kg: A Magnetar-powered Gamma-Ray Burst Supernova Originating from a Close Helium-star Binary via Isolated Binary Evolution

SN\,2025kg, linked to EP250108a, is among the brightest broad-lined Type Ic supernova (SN Ic-BL) known, showing unique helium absorptions, a late-time broad H$\alpha$, and an early bump. In this {\em{Letter}}, we propose a jet-cocoon origin to explain EP250108a as off-axis cooling emission from a mildly relativistic inner cocoon viewed at $\sim45^\circ$ and the early bump of SN\,2025kg as the outer cocoon cooling emission, both constraining an energy of $\sim(1-2)\times10^{52}{\rm{erg}}$ and a progenitor radius of $\sim5\,R_\odot$. To explain SN\,2025kg's exceptionally luminous peak, potential energy injection into the $\sim2.5\,M_\odot$ ejecta from a magnetar with initial period $\sim1.7\,{\rm{ms}}$ and magnetic field $\sim2\times10^{15}{\rm{G}}$ may be required, implying a rapidly rotating $\sim4\,M_\odot$ progenitor. Thus, the progenitor may be a low-mass helium star with an extended helium envelope, supported by helium absorption lines and an inferred weak pre-SN wind. Hydrogen-rich material may reside in the inner ejecta layers, as suggested by the late-time broad H$\alpha$, possibly originating from main-sequence companion material evaporated by the magnetar wind. Since the observed near-solar metallicity challenges the popular quasi-chemically homogeneous evolution channel, the rapidly rotating helium-star progenitor of EP250108a/SN\,2025kg might attain angular momentum by being tidally spun up by a main-sequence companion in a close binary formed through isolated binary evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
